The value of fusion energy to a decarbonized United States electric grid

Fusion could be a part of future decarbonized electricity systems, but it will need to compete with other technologies. In particular, pulsed tokamak plants have a unique operational mode, and evaluating which characteristics make them economically competitive can help select between design pathways. Using a capacity expansion and operations model, we determined cost thresholds for pulsed tokamaks to reach a range of penetration levels in a future decarbonized US Eastern Interconnection. The required capital cost to reach a fusion capacity of 100 GW varied from \$3000/kW to \$7200/kW, and the equilibrium penetration increases rapidly with decreasing cost. The value per unit power capacity depends on the variable operational cost and on the cost of its competition, particularly fission, much more than on the pulse cycle parameters. These findings can therefore provide initial cost targets for fusion more generally in the United States.

==> Figure_3.yml <==
# Figure 3:
# 
# Value of the mid-range plant with some variations in its core parameter set.
# 
# Data for "The value of fusion energy to a decarbonized United States electric grid"
# J. A. Schwartz, W. Ricks, E. Kolemen, J. Jenkins
# Submitted to Joule, 2022
# Each of the seven dicts provides the data for one of the varied parameters.
# Each set contains the case numbers (see Step3/MedOpp/replacements.csv), the varied parameters,
# and the x and y values for the respective points.
# x values are in $/MWh and y values are in $/MW·yr.
# 
# Subpart (a) contains also the points for the standard reference reactors: 
# see data from Figure 1 at the point of 100GW of capacity penetration, in the MedOpp scenario.
# 
Active recirculating power:
  cases:
  - 10150
  - 10151
  - 10004
  - 10152
  - 10153
  - 10154
  recirc_act:
  - 0.0
  - 0.05
  - 0.1
  - 0.15
  - 0.2
  - 0.3
  x:
  - 10.386569343065693
  - 11.005104408352667
  - 11.701973684210525
  - 12.493064091308165
  - 13.398870056497175
  - 15.67136563876652
  y:
  - 420271.5975070297
  - 415453.41943802405
  - 410096.8954647878
  - 404036.0707706545
  - 397056.5565328306
  - 378766.3590926844
Core VOM cost:
  cases:
  - 10180
  - 10181
  - 10182
  - 10004
  - 10184
  - 10185
  - 10186
  - 10187
  vom_cost:
  - 0.0
  - 1.0
  - 2.0
  - 3.0
  - 5.0
  - 8.0
  - 12.0
  - 16.0
  x:
  - 2.203618421052631
  - 5.369736842105262
  - 8.535855263157893
  - 11.701973684210525
  - 18.034210526315785
  - 27.53256578947368
  - 40.19703947368421
  - 52.86151315789473
  y:
  - 483505.7714085274
  - 458589.14662423474
  - 434056.4802308254
  - 410096.8954647878
  - 361401.1280963183
  - 292487.19788134564
  - 214236.52605232882
  - 157385.95102879088
Core start energy:
  cases:
  - 10170
  - 10004
  - 10171
  - 10172
  - 10173
  start_energy:
  - 0.0
  - 0.025
  - 0.1
  - 0.15
  - 0.2
  x:
  - 11.606525285481238
  - 11.701973684210525
  - 11.997976391231028
  - 12.20377358490566
  - 12.41675392670157
  y:
  - 410277.02503875224
  - 410096.8954647878
  - 409498.5211449802
  - 409110.9121388484
  - 408724.42245997133
Core start power:
  cases:
  - 10160
  - 10161
  - 10004
  - 10162
  - 10163
  - 10164
  start_power:
  - 0.0
  - 0.05
  - 0.1
  - 0.2
  - 0.3
  - 0.4
  x:
  - 11.701973684210525
  - 11.701973684210525
  - 11.701973684210525
  - 11.701973684210525
  - 11.701973684210525
  - 11.701973684210525
  y:
  - 412281.7820160857
  - 411179.350417675
  - 410096.8954647878
  - 407914.3451942354
  - 405714.87382409803
  - 403544.0464910536
Dwell time:
  cases:
  - 10130
  - 10131
  - 10004
  - 10132
  - 10133
  - 10134
  - 10135
  dwell_time:
  - 0.0
  - 0.1
  - 0.15
  - 0.2
  - 0.3
  - 0.4
  - 0.6
  x:
  - 11.64094488188976
  - 11.681037277147487
  - 11.701973684210525
  - 11.723539232053419
  - 11.76867469879518
  - 11.816696269982238
  - 11.92258064516129
  y:
  - 411044.49722000334
  - 410293.347633804
  - 410096.8954647878
  - 409886.969856887
  - 409454.1151818321
  - 408999.03950501746
  - 407999.1695153931
Idealized plant:
  cases:
  - 19180
  - 19181
  - 19182
  - 19183
  - 19184
  - 19185
  core_vom_cost:
  - 0.5
  - 2.0
  - 3.0
  - 5.0
  - 8.0
  - 13.0
  x:
  - 2.99
  - 6.74
  - 9.24
  - 14.24
  - 21.74
  - 34.24
  y:
  - 479037.6918111188
  - 449992.9728327181
  - 431057.31109067926
  - 393479.73805783933
  - 338562.64929969236
  - 257450.39549140632
Passive recirculating power:
  cases:
  - 10140
  - 10141
  - 10004
  - 10142
  - 10143
  - 10144
  recirc_pass:
  - 0.0
  - 0.05
  - 0.1
  - 0.15
  - 0.2
  - 0.3
  x:
  - 10.341279069767442
  - 10.97962962962963
  - 11.701973684210525
  - 12.526056338028168
  - 13.475
  - 15.881249999999996
  y:
  - 421343.2786651944
  - 416126.57740755414
  - 410096.8954647878
  - 403292.64338932943
  - 395351.10773387697
  - 375142.660014195
Pulse cycle duration:
  cases:
  - 10120
  - 10121
  - 10122
  - 10004
  - 10123
  - 10124
  - 10126
  - 10125
  durations:
  - 1
  - 2
  - 3
  - 4
  - 6
  - 12
  - 24
  - -1
  x:
  - 12.271874999999998
  - 11.870833333333334
  - 11.756249999999998
  - 11.701973684210525
  - 11.64956896551724
  - 11.598940677966102
  - 11.574264705882353
  - 11.549999999999997
  y:
  - 399471.6131139333
  - 407023.24676303065
  - 409113.32631023356
  - 410096.8954647878
  - 411994.02689203934
  - 413362.7329872092
  - 412790.56439524336
  - 414972.9105812261

